On the Courant-Friedrichs-Lewy condition for numerical solvers of the coagulation equation

Evolving the size distribution of solid aggregates challenges simulations of young stellar objects. Among other difficulties, generic formulae for stability conditions of explicit solvers provide severe constrains when integrating the coagulation equation for astrophysical objects. Recent numerical experiments have recently reported that these generic conditions may be much too stringent. By analysing the coagulation equation in the Laplace space, we explain why this is indeed the case and provide a novel stability condition which avoids time over-sampling.

==> figures/dataF.txt <==
0.	1.
0.1	0.9523809717088726
0.2	0.9090909142271452
0.30000000000000004	0.8695652347214125
0.4	0.8333333570518325
0.5	0.8000000265111037
0.6000000000000001	0.769230770589153
0.7000000000000001	0.7407407533404567
0.8	0.7142857312863354
0.9	0.6896551767527123
1.	0.6666666854776502
1.1	0.645161300014564
1.2000000000000002	0.625000004646562
1.3	0.6060606067277764
1.4000000000000001	0.5882352918738777
1.5	0.5714285671537163
1.6	0.5555555499771908
1.7000000000000002	0.5405405342470829
1.8	0.5263157523606273
1.9000000000000001	0.5128204884627172
2.	0.49999999812504026
2.1	0.48780487217440394
2.2	0.47619045317772585
2.3000000000000003	0.4651162552088361
2.4000000000000004	0.4545454436110472
2.5	0.4444444411312089
2.6	0.4347825956885487
2.7	0.42553187343671917
2.8000000000000003	0.41666665883796
2.9000000000000004	0.4081632301189072
3.	0.3999999739904371
3.1	0.39215684669957146
3.2	0.3846153497790046
3.3000000000000003	0.3773584755014213
3.4000000000000004	0.37037034417599946
3.5	0.3636363367090098
3.6	0.35714284227338705
3.7	0.350877164134125
3.8000000000000003	0.3448275642430887
3.9000000000000004	0.33898300452653685
4.	0.33333331203735905
4.1000000000000005	0.3278688071055275
4.2	0.3225806241753015
4.3	0.3174602736899763
4.4	0.31249997847339867
4.5	0.3076922657725141
4.6000000000000005	0.3030302804759011
4.7	0.29850742276908104
4.800000000000001	0.2941176230920259
4.9	0.2898550345489626
5.	0.28571426024700053
5.1000000000000005	0.28169010484980134
5.2	0.27777775091045137
5.300000000000001	0.27397255830267164
5.4	0.27027022034023435
5.5	0.26666663858900425
5.6000000000000005	0.2631578436822637
5.7	0.25974021997641356
5.800000000000001	0.2564102205799306
5.9	0.25316450667499885
6.	0.24999996735283478
6.1000000000000005	0.2469135370597632
6.2	0.243902393975217
6.300000000000001	0.24096382290675197
6.4	0.23809519168814272
6.5	0.23529407901796048
6.6000000000000005	0.2325581022773767
6.7	0.2298850119991753
6.800000000000001	0.22727269299447267
6.9	0.22471905961786182
7.	0.22222218033034455
7.1000000000000005	0.21978018494703117
7.2	0.2173912492098341
7.300000000000001	0.21505370585407035
7.4	0.21276591883840487
7.5	0.21052626905326424
7.6000000000000005	0.20833327472385918
7.7	0.20618552033592202
7.800000000000001	0.20408159210456908
7.9	0.2020201471799314
8.	0.1999999471573343
8.1	0.1980197619247458
8.200000000000001	0.1960783823046263
8.3	0.19417470234055742
8.4	0.19230764760614993
8.5	0.19047614658425452
8.6	0.18867919188485974
8.700000000000001	0.18691583838297143
8.8	0.18518514349717974
8.9	0.1834861888074546
9.	0.18181812991899654
9.1	0.18018013646037043
9.200000000000001	0.1785713828396499
9.3	0.17699109876597877
9.4	0.17543854931357838
9.5	0.17391299997863668
9.600000000000001	0.17241373578134378
9.700000000000001	0.1709401048989936
9.8	0.16949146678383442
9.9	0.1680671808881145
10.	0.1666666149350739
10.100000000000001	0.16528919331594147
10.200000000000001	0.16393436391796462
10.3	0.16260157469085282
10.4	0.16129027430866474
10.5	0.15999994170930398
10.600000000000001	0.15873009591582318
10.700000000000001	0.15748025866162457
10.8	0.15624995168011044
10.9	0.15503870573149775
11.	0.15384609278662545
11.100000000000001	0.15267169642170902
11.200000000000001	0.15151510021033465
11.3	0.150375888958504
11.4	0.14925367327243957
11.5	0.1481480879772886
11.600000000000001	0.14705876881366842
11.700000000000001	0.14598535152538736
11.8	0.14492748135448016
11.9	0.1438848327620769
12.	0.14285708573743547
12.100000000000001	0.14184392026981377
12.200000000000001	0.1408450181014832
12.3	0.13986008244535386
12.4	0.13888883077379105
12.5	0.1379309808060033
12.600000000000001	0.13698625018689398
12.700000000000001	0.13605436235816037
12.8	0.13513506633961084
12.9	0.13422811673414517
13.	0.13333326814466323
13.100000000000001	0.1324502751740649
13.200000000000001	0.131578892927568
13.3	0.13071889202645454
13.4	0.12987006086213712
13.5	0.12903218876820077
13.600000000000001	0.12820506507823043
13.700000000000001	0.12738847912581114
13.8	0.12658222161090754
13.9	0.12578609974423172
14.	0.1249999315095782
14.100000000000001	0.12422353506114762
14.200000000000001	0.12345672855314069
14.3	0.12269933013975802
14.4	0.12195116061775459
14.5	0.1212120565055331
14.600000000000001	0.12048186000333633
14.700000000000001	0.11976041331418714
14.8	0.1190475586411084
14.9	0.11834313818784245
15.	0.11764699843639274
15.100000000000001	0.11695899924699923
15.200000000000001	0.11627900302696222
15.3	0.11560687218358194
15.4	0.11494246912415865
15.5	0.11428565632508784
15.600000000000001	0.11363630217581974
15.700000000000001	0.11299428518674096
15.8	0.11235948483709209
15.9	0.11173178060611369
16.	0.11111105197304637
16.1	0.11049717872814888
16.2	0.10989004770666114
16.3	0.1092895526173246
16.400000000000002	0.10869558744413763
16.5	0.10810804617109852
16.6	0.10752682278220557
16.7	0.10695181119232688
16.8	0.10638291176861454
16.900000000000002	0.10582003240811094
17.	0.10526308127974815
17.1	0.10471196655245824
17.2	0.1041665963951733
17.3	0.10362687897682538
17.400000000000002	0.1030927224686671
17.5	0.10256403821721355
17.6	0.10204074629585251
17.7	0.10152276820322913
17.8	0.10101002543798848
17.900000000000002	0.10050243949877569
18.	0.09999993188423587
18.1	0.0995024240930141
18.2	0.09900983787373378
18.3	0.09852210041967245
18.400000000000002	0.09803914405068888
18.5	0.09756090127086155
18.6	0.09708730458426892
18.7	0.0966182864949895
18.8	0.09615377950710173
18.900000000000002	0.09569371612468411
19.	0.09523802999195129
19.1	0.09478666081516599
19.200000000000003	0.09433955023997426
19.3	0.09389663991009822
19.400000000000002	0.09345787146925992
19.5	0.09302318656118148
19.6	0.09259252682958495
19.700000000000003	0.09216583394912728
19.8	0.09174305227014977
19.900000000000002	0.09132413066444216
20.	0.09090901842058131
20.1	0.09049766482714401
20.200000000000003	0.09009001917270708
20.3	0.08968603074584734
20.400000000000002	0.08928564883514158
20.5	0.0888888230770961
20.6	0.08849550689958684
20.700000000000003	0.08810565599875456
20.8	0.08771922609629854
20.900000000000002	0.087336172913918
21.	0.08695645217331224
21.1	0.08658001959618052
21.200000000000003	0.08620683090427218
21.3	0.08583684296032743
21.400000000000002	0.08547001624400721
21.5	0.08510631192176485
21.6	0.08474569116005354
21.700000000000003	0.08438811512532658
21.8	0.08403354498403723
21.900000000000002	0.08368194190263871
22.	0.08333326695967705
22.1	0.08298748229009414
22.200000000000003	0.08264455388735226
22.3	0.08230444824463475
22.400000000000002	0.08196713185512497
22.5	0.08163257121200633
22.6	0.08130073280846219
22.700000000000003	0.08097158313767594
22.8	0.08064508869283095
22.900000000000002	0.0803212159671106
23.	0.07999993150645604
23.1	0.07968120398401761
23.200000000000003	0.07936500473537662
23.3	0.07905130524773783
23.400000000000002	0.07874007700830599
23.5	0.07843129150428588
23.6	0.07812492022288224
23.700000000000003	0.07782093465129986
23.8	0.07751930627674349
23.900000000000002	0.0772200065864179
24.	0.07692300708870893
24.1	0.07662828081691365
24.200000000000003	0.07633580317254256
24.3	0.07604554974354286
24.400000000000002	0.07575749611786173
24.5	0.07547161788344639
24.6	0.07518789062824402
24.700000000000003	0.07490628994020183
24.8	0.07462679140726704
24.900000000000002	0.0743493706173868
25.	0.07407400316496658
25.1	0.07380066571421844
25.200000000000003	0.07352933701814744
25.3	0.07325999605285427
25.400000000000002	0.07299262179443956
25.5	0.07272719321900402
25.6	0.0724636893026483
25.700000000000003	0.07220208902147306
25.8	0.071942371351579
25.900000000000002	0.07168451526906676
26.	0.0714284997511075
26.1	0.07117430451432002
26.200000000000003	0.07092191109941531
26.3	0.07067130130319121
26.400000000000002	0.07042245692244554
26.5	0.07017535975397617
26.6	0.0699299915945809
26.700000000000003	0.06968633424105757
26.8	0.06944436949020404
26.900000000000002	0.06920407913881813
27.	0.06896544498369768
27.1	0.06872844932097161
27.200000000000003	0.06849307602297647
27.3	0.06825930924969001
27.400000000000002	0.0680271331610896
27.5	0.06779653191715268
27.6	0.06756748967785661
27.700000000000003	0.06733999060317881
27.8	0.06711401885309669
27.900000000000002	0.06688955858758762
28.	0.06666659396662902
28.1	0.06644510948139029
28.200000000000003	0.06622509096583339
28.3	0.06600652457226985
28.400000000000002	0.06578939645257759
28.5	0.06557369275863457
28.6	0.0653593996423187
28.700000000000003	0.06514650325550793
28.8	0.06493498975008019
28.900000000000002	0.06472484527791342
29.	0.06451605599088554
29.1	0.06430860791612203
29.200000000000003	0.06410248807106304
29.3	0.06389768454332584
29.400000000000002	0.06369418543426843
29.5	0.06349197884524885
29.6	0.06329105287762514
29.700000000000003	0.06309139563275531
29.8	0.06289299521199744
29.900000000000002	0.0626958397167095
30.	0.062499917248249576
30.1	0.06230521590797566
30.200000000000003	0.06211172379724579
30.3	0.06191942901741801
30.400000000000002	0.06172831970017367
30.5	0.0615383848428261
30.6	0.061349614337453826
30.700000000000003	0.06116199810837893
30.8	0.06097552607992353
30.900000000000002	0.06079018817640969
31.	0.06060597432215951
31.1	0.06042287444149507
31.200000000000003	0.060240878458738475
31.3	0.06005997629821182
31.400000000000002	0.05988015788423717
31.5	0.059701413141136646
31.6	0.059523731993232305
31.700000000000003	0.05934710436484626
31.8	0.0591715204382438
31.900000000000002	0.05899697140774563
32.	0.058823448686437116
32.1	0.058650943686757426
32.2	0.05847944782114576
32.300000000000004	0.0583089525020413
32.4	0.058139449141883244
32.5	0.05797092915311075
32.6	0.05780338394816303
32.7	0.057636804939479244
32.800000000000004	0.057471183539498594
32.9	0.05730651116066028
33.	0.05714277921540346
33.1	0.05697997914750724
33.2	0.0568181030352092
33.300000000000004	0.056657143501211066
33.4	0.05649709318075903
33.5	0.056337944709099266
33.6	0.05617969072147795
33.7	0.056022323853141265
33.800000000000004	0.0558658367393354
33.9	0.05571022201530654
34.	0.055555472316300834
34.1	0.05540158027756449
34.2	0.05524853853434367
34.300000000000004	0.055096339721884574
34.4	0.05494497647543339
34.5	0.05479444164370648
34.6	0.05464472875698682
34.7	0.05449583146346313
34.800000000000004	0.05434774341127492
34.9	0.05420045824856173
35.	0.054053969623463025
35.1	0.053908271184118346
35.2	0.0537633565786672
35.300000000000004	0.05361921945524911
35.4	0.05347585346200359
35.5	0.05333325224707014
35.6	0.05319140945858828
35.7	0.05305031874469752
35.800000000000004	0.0529099737848568
35.9	0.05277036873033164
36.	0.05263149806950695
36.1	0.05249335629514582
36.2	0.05235593790001133
36.300000000000004	0.05221923737686655
36.4	0.05208324921847457
36.5	0.05194796791759846
36.6	0.0518133879670013
36.7	0.05167950385944617
36.800000000000004	0.05154631008769615
36.9	0.051413801144514326
37.	0.05128197152266376
37.1	0.05115081571497919
37.2	0.05102032839294895
37.300000000000004	0.05089050469306868
37.4	0.05076133981691481
37.5	0.05063282896606375
37.6	0.050504967342091915
37.7	0.05037775014657575
37.800000000000004	0.050251172581091665
37.9	0.05012522984721609
38.	0.049999917146525436
38.1	0.049875229680596135
38.2	0.049751162651004606
38.300000000000004	0.04962771125932727
38.400000000000006	0.049504870707140554
38.5	0.04938263614458036
38.6	0.04926100282576165
38.7	0.04913996659652302
38.800000000000004	0.04901952335244565
38.900000000000006	0.04889966898911073
39.	0.04878039940209945
39.1	0.04866171048699299
39.2	0.048543598139372535
39.300000000000004	0.04842605825481928
39.400000000000006	0.0483090867289144
39.5	0.048192679457239096
39.6	0.04807683233537454
39.7	0.04796154125890193
39.800000000000004	0.04784680212340244
39.900000000000006	0.04773261082445727
40.	0.047618963257647605
40.1	0.04750585531855462
40.2	0.047393282902759515
40.300000000000004	0.04728124192430099
40.400000000000006	0.047169728647330836
40.5	0.04705873961161267
40.6	0.046948271359803305
40.7	0.04683832043455957
40.800000000000004	0.046728883378538304
40.900000000000006	0.04661995673439633
41.	0.04651153704479049
41.1	0.046403620852377585
41.2	0.04629620469981446
41.300000000000004	0.04618928512975794
41.400000000000006	0.04608285868486485
41.5	0.045976921907792026
41.6	0.04587147134119629
41.7	0.045766503527734474
41.800000000000004	0.04566201501006341
41.900000000000006	0.04555800233083991
42.	0.04545446203272083
42.1	0.04535139066422948
42.2	0.04524878501154754
42.300000000000004	0.045146642132995886
42.400000000000006	0.045044959096126165
42.5	0.04494373296849004
42.6	0.04484296081763914
42.7	0.04474263971112511
42.800000000000004	0.0446427667164996
42.900000000000006	0.04454333890131427
43.	0.04444435333312075
43.1	0.04434580707947069
43.2	0.044247697207915736
43.300000000000004	0.044150020786007535
43.400000000000006	0.04405277488129773
43.5	0.04395595656133798
43.6	0.04385956289367992
43.7	0.04376359094587519
43.800000000000004	0.04366803778547545
43.900000000000006	0.04357290048108114
44.	0.043478176252879475
44.1	0.043383862578981705
44.2	0.043289956955733844
44.300000000000004	0.04319645687948189
44.400000000000006	0.04310335984657186
44.5	0.043010663353349764
44.6	0.04291836489616159
44.7	0.04282646197135335
44.800000000000004	0.04273495207527104
44.900000000000006	0.042643832704260684
45.	0.04255310135466828
45.1	0.042462755522839825
45.2	0.04237279270512133
45.300000000000004	0.042283210397858796
45.400000000000006	0.04219400609739824
45.5	0.04210517730008566
45.6	0.042016721502267054
45.7	0.04192863620029145
45.800000000000004	0.04184091898122599
45.900000000000006	0.04175356766645284
46.	0.041666580105600065
46.1	0.04157995414829571
46.2	0.04149368764416784
46.300000000000004	0.0414077784428445
46.400000000000006	0.04132222439395375
46.5	0.041237023347123654
46.6	0.041152173151982246
46.7	0.041067671658157605
46.800000000000004	0.040983516715277765
46.900000000000006	0.0408997061729708
47.	0.040816237880864754
47.1	0.04073310968858769
47.2	0.04065031944576765
47.300000000000004	0.0405678650020327
47.400000000000006	0.0404857442070109
47.5	0.040403954910330296
47.6	0.0403224950121246
47.7	0.040241362614749
47.800000000000004	0.04016055586126025
47.900000000000006	0.040080072894408174
48.	0.03999991185694257
48.1	0.03992007089161326
48.2	0.03984054814117004
48.300000000000004	0.039761341748362725
48.400000000000006	0.039682449855941125
48.5	0.03960387060665506
48.6	0.039525602143254325
48.7	0.03944764260848874
48.800000000000004	0.0393699901451081
48.900000000000006	0.03929264289586223
49.	0.03921559900350094
49.1	0.039138856610774035
49.2	0.03906241386043132
49.300000000000004	0.03898626889522261
49.400000000000006	0.03891041988441443
49.5	0.03883486516239384
49.6	0.03875960311743044
49.7	0.038684632137121096
49.800000000000004	0.038609950609062665
49.900000000000006	0.038535556920852004
50.	0.03846144946008598
50.1	0.03838762661436144
50.2	0.038314086771275235
50.300000000000004	0.038240828318424236
50.400000000000006	0.03816784964340529
50.5	0.03809514913381527
50.6	0.03802272517725103
50.7	0.0379505761613094
50.800000000000004	0.037878700473587275
50.900000000000006	0.03780709650168149
51.	0.037735762633188924
51.1	0.037664697255706404
51.2	0.03759389872748468
51.300000000000004	0.037523365410899394
51.400000000000006	0.03745309591219053
51.5	0.03738308885879652
51.6	0.0373133428781558
51.7	0.03724385659770679
51.800000000000004	0.037174628644887936
51.900000000000006	0.03710565764713766
52.	0.03703694223189442
52.1	0.03696848102659662
52.2	0.0369002726586827
52.300000000000004	0.03683231575559111
52.400000000000006	0.03676460894476027
52.5	0.03669715085362861
52.6	0.03662994010963457
52.7	0.03656297534021659
52.800000000000004	0.03649625517281309
52.900000000000006	0.036429778234862514
53.	0.03636354315380329
53.1	0.03629754855707385
53.2	0.03623179307211263
53.300000000000004	0.03616627532635806
53.400000000000006	0.036100993947248576
53.5	0.03603594756222262
53.6	0.035971134798718614
53.7	0.03590655433459352
53.800000000000004	0.03584220500168933
53.900000000000006	0.03577808565044944
54.	0.03571419513120841
54.1	0.03565053229430082
54.2	0.03558709599006125
54.300000000000004	0.035523885068824264
54.400000000000006	0.035460898380924456
54.5	0.0353981347766964
54.6	0.035335593106474654
54.7	0.0352732722205938
54.800000000000004	0.03521117096938843
54.900000000000006	0.0351492882031931
55.	0.035087622772342404
55.1	0.0350261735271709
55.2	0.03496493931801317
55.300000000000004	0.03490391899520379
55.400000000000006	0.03484311140907734
55.5	0.03478251540996839
55.6	0.034722129848211526
55.7	0.034661953574141306
55.800000000000004	0.03460198543809232
55.900000000000006	0.03454222429039914
56.	0.03448266898139635
56.1	0.03442331836345091
56.2	0.034364171374198414
56.300000000000004	0.03430522704255734
56.400000000000006	0.03424648439845031
56.5	0.03418794247179995
56.6	0.034129600292528886
56.7	0.03407145689055974
56.800000000000004	0.034013511295815126
56.900000000000006	0.03395576253821768
57.	0.033898209647690025
57.1	0.03384085165415478
57.2	0.03378368758753457
57.300000000000004	0.033726716477752015
57.400000000000006	0.03366993735472974
57.5	0.033613349248390385
57.6	0.03355695118865655
57.7	0.03350074220545087
57.800000000000004	0.03344472132869597
57.900000000000006	0.033388887588314466
58.	0.03333324001422899
58.1	0.033277777636362166
58.2	0.033222499484636604
58.300000000000004	0.03316740458897494
58.400000000000006	0.0331124919792998
58.5	0.03305776068553381
58.6	0.03300320974914787
58.7	0.032948838308871284
58.800000000000004	0.03289464554144972
58.900000000000006	0.032840630622599565
59.	0.03278679272803719
59.1	0.03273313103347896
59.2	0.03267964471464128
59.300000000000004	0.03262633294724051
59.400000000000006	0.03257319490699303
59.5	0.03252022976961523
59.6	0.03246743671082347
59.7	0.03241481490633415
59.800000000000004	0.032362363531863635
59.900000000000006	0.0323100817631283
60.	0.03225796877584454
60.1	0.032206023745728715
60.2	0.03215424584849722
60.300000000000004	0.03210263425986642
60.400000000000006	0.032051188155552704
60.5	0.031999906711272445
60.6	0.03194878910274202
60.7	0.03189783450567781
60.800000000000004	0.0318470420957962
60.900000000000006	0.03179641104881356
61.	0.03174594054044627
61.1	0.031695629775711845
61.2	0.031645478041547624
61.300000000000004	0.03159548463313455
61.400000000000006	0.03154564884562269
61.5	0.03149596997416214
61.6	0.03144644731390294
61.7	0.031397080159995185
61.800000000000004	0.03134786780758894
61.900000000000006	0.031298809551834283
62.	0.031249904687881285
62.1	0.031201152510880018
62.2	0.031152552315980554
62.300000000000004	0.031104103398332972
62.400000000000006	0.031055805053087342
62.5	0.03100765657539374
62.6	0.030959657260402233
62.7	0.0309118064032629
62.800000000000004	0.030864103299125808
62.900000000000006	0.030816547243141035
63.	0.030769137530458658
63.1	0.030721873456228743
63.2	0.030674754315601366
63.300000000000004	0.0306277794037266
63.400000000000006	0.03058094801575452
63.5	0.03053425944818511
63.6	0.030487713046069804
63.7	0.030441308202884407
63.800000000000004	0.03039504431234873
63.900000000000006	0.03034892076818258
64.	0.03030293696410577
64.10000000000001	0.030257092293838096
64.2	0.03021138615109938
64.3	0.030165817929609418
64.4	0.030120387023088016
64.5	0.030075092825254997
64.60000000000001	0.03002993472983015
64.7	0.0299849121305333
64.8	0.029940024421084243
64.9	0.029895270995202783
65.	0.029850651246608743
65.10000000000001	0.029806164569021916
65.2	0.029761810356162124
65.3	0.029717588001749163
65.4	0.02967349689950284
65.5	0.029629536443142975
65.60000000000001	0.02958570602638936
65.7	0.029542005042961818
65.8	0.029498432886580148
65.9	0.029454988950964153
66.	0.029411672636960935
66.10000000000001	0.02936848340082323
66.2	0.029325420718773008
66.3	0.02928248406646051
66.4	0.029239672919535994
66.5	0.02919698675364972
66.60000000000001	0.029154425044451933
66.7	0.029111987267592898
66.8	0.029069672898722865
66.9	0.02902748141349208
67.	0.02898541228755081
67.10000000000001	0.028943464996549303
67.2	0.028901639016137817
67.3	0.028859933821966603
67.4	0.028818348889685912
67.5	0.02877688369494601
67.60000000000001	0.028735537713397135
67.7	0.028694310420689557
67.8	0.028653201292473524
67.9	0.028612209804399283
68.	0.028571335432117102
68.10000000000001	0.028530577651277225
68.2	0.028489935937529912
68.3	0.028449409766525418
68.4	0.02840899861391399
68.5	0.028368701918887376
68.60000000000001	0.028328519168489733
68.7	0.028288449918629024
68.8	0.028248493725253357
68.9	0.028208650144310853
69.	0.028168918731749645
69.10000000000001	0.02812929904351784
69.2	0.02808979063556357
69.3	0.028050393063834958
69.4	0.02801110588428011
69.5	0.027971928652847162
69.60000000000001	0.027932860925484228
69.7	0.027893902258139435
69.8	0.027855052206760905
69.9	0.027816310327296746
70.	0.027777676175695095
70.10000000000001	0.027739149307904064
70.2	0.027700729279871782
70.3	0.027662415647546366
70.4	0.027624207966875935
70.5	0.027586105793808616
70.60000000000001	0.02754810868429252
70.7	0.027510216194275783
70.8	0.02747242787970652
70.9	0.027434743296532844
71.	0.027397162000702892
71.10000000000001	0.027359683548164766
71.2	0.02732230749486661
71.3	0.02728503339675653
71.4	0.027247860809782646
71.5	0.027210789289893088
71.60000000000001	0.02717381839303597
71.7	0.027136947675159423
71.8	0.027100176692421988
71.9	0.02706350503168761
72.	0.027026932323168093
72.10000000000001	0.026990458197165817
72.2	0.026954082283983175
72.3	0.02691780421392255
72.4	0.02688162361728632
72.5	0.026845540124376885
72.60000000000001	0.02680955336549662
72.7	0.026773662970947916
72.8	0.02673786857103316
72.9	0.02670216979605473
73.	0.026666566276315022
73.10000000000001	0.026631057642116412
73.2	0.026595643523761297
73.3	0.026560323551552054
73.4	0.02652509735579107
73.5	0.026489964566780738
73.60000000000001	0.026454924814823432
73.7	0.02641997773022155
73.8	0.026385122943277474
73.9	0.02635036008429358
74.	0.02631568878357227
74.10000000000001	0.026281108671415917
74.2	0.026246619378126914
74.3	0.026212220534007645
74.4	0.026177911769360494
74.5	0.02614369271448785
74.60000000000001	0.026109562999692096
74.7	0.026075522255275624
74.8	0.02604157011154081
74.9	0.026007706198790045
75.	0.02597393014732572
75.10000000000001	0.02594024158745021
75.2	0.025906640150452687
75.3	0.02587312549971974
75.4	0.025839697325958533
75.5	0.025806355318944926
75.60000000000001	0.025773099168454786
75.7	0.02573992856426398
75.8	0.025706843196148375
75.9	0.025673842753883836
76.	0.02564092692724623
76.10000000000001	0.02560809540601142
76.2	0.025575347879955277
76.3	0.025542684038853666
76.4	0.025510103572482446
76.5	0.025477606170617496
76.60000000000001	0.025445191523034667
76.7	0.02541285931950984
76.80000000000001	0.02538060924981887
76.9	0.02534844100373763
77.	0.025316354271041987
77.10000000000001	0.025284348741507794
77.2	0.025252424104910937
77.30000000000001	0.025220580051027265
77.4	0.025188816269632656
77.5	0.02515713245050297
77.60000000000001	0.02512552828341407
77.7	0.02509400345814183
77.80000000000001	0.02506255766446211
77.9	0.025031190592150785
78.	0.02499990193098371
78.10000000000001	0.024968691370736755
78.2	0.02493755860118579
78.30000000000001	0.024906503312106677
78.4	0.024875525193275284
78.5	0.02484462393446748
78.60000000000001	0.02481379922763464
78.7	0.024783050795492412
78.80000000000001	0.024752378376637074
78.9	0.024721781708805717
79.	0.024691260529735432
79.10000000000001	0.024660814577163296
79.2	0.02463044358882641
79.30000000000001	0.02460014730246185
79.4	0.024569925455806715
79.5	0.024539777786598084
79.60000000000001	0.024509704032573045
79.7	0.02447970393146869
79.80000000000001	0.0244497772210221
79.9	0.02441992363897037
80.	0.024390142923050587
80.10000000000001	0.02436043481099983
80.2	0.024330799040555195
80.30000000000001	0.024301235349453765
80.4	0.024271743475432633
80.5	0.02424232315622888
80.60000000000001	0.0242129741295796
80.7	0.024183696133221876
80.80000000000001	0.02415448890489279
80.9	0.024125352182329446
81.	0.024096285703268917
81.10000000000001	0.024067289205448296
81.2	0.024038362426604672
81.30000000000001	0.024009505104475127
81.4	0.023980716976796754
81.5	0.023951997781306644
81.60000000000001	0.02392334725574187
81.7	0.023894765137839533
81.80000000000001	0.023866251165336715
81.9	0.023837805075970508
82.	0.023809426611159912
82.10000000000001	0.023781115540204397
82.2	0.023752871640429014
82.30000000000001	0.023724694688622164
82.4	0.023696584461572277
82.5	0.023668540736067757
82.60000000000001	0.02364056328889702
82.7	0.02361265189684849
82.80000000000001	0.02358480633671057
82.9	0.023557026385271684
83.	0.023529311819320244
83.10000000000001	0.02350166241564466
83.2	0.02347407795103336
83.30000000000001	0.02344655820227474
83.4	0.023419102946157233
83.5	0.02339171195946925
83.60000000000001	0.023364385018999193
83.7	0.023337121901535494
83.80000000000001	0.023309922383866557
83.9	0.023282786242780802
84.	0.023255713255066646
84.10000000000001	0.023228703197512496
84.2	0.023201755846906775
84.30000000000001	0.02317487098003789
84.4	0.023148048373694267
84.5	0.02312128780466431
84.60000000000001	0.02309458904973644
84.7	0.023067951885699073
84.80000000000001	0.023041376089340617
84.9	0.023014861437449498
85.	0.022988407706814123
85.10000000000001	0.022962014674222906
85.2	0.022935682116464268
85.30000000000001	0.022909409810326617
85.4	0.022883197537919186
85.5	0.022857045105008873
85.60000000000001	0.022830952320636286
85.7	0.02280491899363783
85.80000000000001	0.022778944932849883
85.9	0.02275302994710885
86.	0.022727173845251115
86.10000000000001	0.022701376436113065
86.2	0.022675637528531103
86.30000000000001	0.022649956931341614
86.4	0.022624334453380992
86.5	0.022598769903485628
86.60000000000001	0.02257326309049191
86.7	0.022547813823236236
86.80000000000001	0.022522421910554993
86.9	0.02249708716128458
87.	0.022471809384261382
87.10000000000001	0.022446588388321788
87.2	0.022421423982302197
87.30000000000001	0.022396315975038997
87.4	0.022371264175368583
87.5	0.022346268392127343
87.60000000000001	0.022321328434151667
87.7	0.022296444110277956
87.80000000000001	0.02227161522934259
87.9	0.02224684160018197
88.	0.022222123031632485
88.10000000000001	0.022197459332530523
88.2	0.022172850311712483
88.30000000000001	0.022148295778014748
88.4	0.022123795540273716
88.5	0.022099349407325778
88.60000000000001	0.02207495718800732
88.7	0.022050618691154746
88.80000000000001	0.022026333732616022
88.9	0.022002102146930286
89.	0.021977923769454392
89.10000000000001	0.021953798435523746
89.2	0.021929725980473762
89.30000000000001	0.02190570623963984
89.4	0.021881739048357392
89.5	0.02185782424196182
89.60000000000001	0.021833961655788534
89.7	0.02181015112517294
89.80000000000001	0.021786392485450445
89.9	0.021762685571956458
90.	0.021739030220026385
90.10000000000001	0.021715426264995633
90.2	0.021691873542199605
90.30000000000001	0.021668371886973712
90.4	0.021644921134653362
90.5	0.02162152112057396
90.60000000000001	0.02159817168007091
90.7	0.021574872648479626
90.80000000000001	0.021551623861135506
90.9	0.021528425153373967
91.	0.02150527636053041
91.10000000000001	0.02148217731794024
91.2	0.02145912786093887
91.30000000000001	0.021436127824861703
91.4	0.021413177045044147
91.5	0.021390275356821607
91.60000000000001	0.02136742259552949
91.7	0.02134461859650321
91.80000000000001	0.021321863195078165
91.9	0.021299156226589767
92.	0.021276497526373422
92.10000000000001	0.02125388692959985
92.2	0.02123132424942442
92.30000000000001	0.021208809323666464
92.4	0.021186342013648607
92.5	0.021163922180693465
92.60000000000001	0.021141549686123664
92.7	0.021119224391261824
92.80000000000001	0.02109694615743057
92.9	0.021074714845952525
93.	0.021052530318150308
93.10000000000001	0.021030392435346542
93.2	0.02100830105886385
93.30000000000001	0.020986256050024854
93.4	0.020964257270152182
93.5	0.02094230458056845
93.60000000000001	0.020920397842596274
93.7	0.020898536917558292
93.80000000000001	0.020876721666777114
93.9	0.020854951951575367
94.	0.020833227633275678
94.10000000000001	0.020811548573200656
94.2	0.020789914632672934
94.30000000000001	0.020768325673015134
94.4	0.020746781555549876
94.5	0.02072528214159978
94.60000000000001	0.02070382729248747
94.7	0.02068241686953557
94.80000000000001	0.0206610507340667
94.9	0.020639728747403486
95.	0.02061845077086855
95.10000000000001	0.020597216665784505
95.2	0.02057602629347399
95.30000000000001	0.020554879515259607
95.4	0.020533776192463996
95.5	0.020512716186409773
95.60000000000001	0.020491699358419557
95.7	0.020470725569815974
95.80000000000001	0.020449794681921644
95.9	0.020428906556059192
96.	0.02040806105355124
96.10000000000001	0.020387258035720408
96.2	0.02036649736388932
96.30000000000001	0.020345778899380596
96.4	0.02032510250351686
96.5	0.02030446803762074
96.60000000000001	0.020283875363014847
96.7	0.02026332434102181
96.80000000000001	0.02024281483311861
96.9	0.02022234671284407
97.	0.020201919866344245
97.10000000000001	0.02018153417890838
97.2	0.020161189535825727
97.30000000000001	0.020140885822385532
97.4	0.02012062292387705
97.5	0.020100400725589523
97.60000000000001	0.020080219112812204
97.7	0.020060077970834346
97.80000000000001	0.020039977184945188
97.9	0.020019916640433986
98.	0.01999989622258999
98.10000000000001	0.019979915816702446
98.2	0.019959975308060603
98.30000000000001	0.01994007458195371
98.4	0.019920213523671022
98.5	0.01990039201850178
98.60000000000001	0.019880609951735233
98.7	0.019860867208660638
98.80000000000001	0.019841163674567237
98.9	0.019821499234744282
99.	0.019801873774481022
99.10000000000001	0.019782287179066705
99.2	0.01976273933379058
99.30000000000001	0.019743230123941895
99.4	0.019723759434809904
99.5	0.019704327151683854
99.60000000000001	0.019684933159852987
99.7	0.019665577344606562
99.80000000000001	0.01964625959123382
99.9	0.01962697978502402
100.	0.019607737811266405
100.10000000000001	0.01958853355525022
100.2	0.01956936690226472
100.30000000000001	0.01955023773759915
100.4	0.019531145946542764
100.5	0.019512091414384806
100.60000000000001	0.01949307402641453
100.7	0.01947409366792118
100.80000000000001	0.01945515022419401
100.9	0.019436243580522268
101.	0.0194173736221952
101.10000000000001	0.019398540234502056
101.2	0.019379743302732087
101.30000000000001	0.01936098271217454
101.4	0.019342258348118667
101.5	0.019323570096166347
101.60000000000001	0.0193049178530547
101.7	0.019286301523896737
101.80000000000001	0.01926772101300275
101.9	0.01924917622468304
102.	0.019230667063247893
102.10000000000001	0.019212193433007604
102.2	0.019193755238272478
102.30000000000001	0.019175352383352794
102.4	0.01915698477255886
102.5	0.019138652310200965
102.60000000000001	0.0191203549005894
102.7	0.019102092448034465
102.80000000000001	0.01908386485684645
102.9	0.019065672031335655
103.	0.019047513875812373
103.10000000000001	0.019029390294586893
103.2	0.019011301191969518
103.30000000000001	0.018993246472270534
103.4	0.01897522603980024
103.5	0.01895723979886893
103.60000000000001	0.0189392876537869
103.7	0.01892136950886444
103.80000000000001	0.01890348526841185
103.9	0.018885634836739423
104.	0.01886781811815745
104.10000000000001	0.018850035016976227
104.2	0.018832285437506053
104.30000000000001	0.018814569284057215
104.4	0.018796886460940014
104.5	0.01877923687246474
104.60000000000001	0.01876162042294169
104.7	0.018744037016681158
104.80000000000001	0.018726486557993437
104.9	0.018708968951188825
105.	0.018691484100577617
105.10000000000001	0.0186740319104701
105.2	0.018656612285176576
105.30000000000001	0.018639225129007335
105.4	0.018621870346272672
105.5	0.01860454784128289
105.60000000000001	0.018587257518348266
105.7	0.018569999281779114
105.80000000000001	0.018552773035885713
105.9	0.018535578684978366
106.	0.01851841613336737
106.10000000000001	0.018501285285363007
106.2	0.01848418604575964
106.30000000000001	0.01846711832929471
106.4	0.018450082056131006
106.5	0.018433077145809454
106.60000000000001	0.018416103517870992
106.7	0.018399161091856554
106.80000000000001	0.018382249787307074
106.9	0.018365369523763487
107.	0.018348520220766728
107.10000000000001	0.01833170179785773
107.2	0.018314914174577434
107.30000000000001	0.018298157270466766
107.4	0.018281431005066667
107.5	0.01826473529791807
107.60000000000001	0.018248070068561904
107.7	0.018231435236539115
107.80000000000001	0.018214830721390626
107.9	0.01819825644265738
108.	0.01818171231988031
108.10000000000001	0.018165198272600346
108.2	0.01814871422035843
108.30000000000001	0.01813226008269549
108.4	0.018115835779152465
108.5	0.018099441229270288
108.60000000000001	0.01808307635258989
108.7	0.018066741068652217
108.80000000000001	0.01805043529699819
108.9	0.018034158957168752
109.	0.018017911968704836
109.10000000000001	0.018001694251147376
109.2	0.017985505724037305
109.30000000000001	0.01796934630691556
109.4	0.017953215919323078
109.5	0.01793711448080079
109.60000000000001	0.01792104191088963
109.7	0.017904998129130538
109.80000000000001	0.01788898305506444
109.9	0.01787299660823228
110.	0.017857038708174986
110.10000000000001	0.017841109274433494
110.2	0.01782520822654874
110.30000000000001	0.017809335484061658
110.4	0.017793490966513188
110.5	0.017777674593444256
110.60000000000001	0.0177618862843958
110.7	0.017746125958908756
110.80000000000001	0.017730393536524055
110.9	0.01771468893744918
111.	0.017699012090690826
111.10000000000001	0.017683362928573487
111.2	0.017667741382959384
111.30000000000001	0.01765214738571073
111.4	0.01763658086868975
111.5	0.017621041763758657
111.60000000000001	0.017605530002779674
111.7	0.017590045517615012
111.80000000000001	0.017574588240126896
111.9	0.017559158102177543
112.	0.017543755035629167
112.10000000000001	0.01752837897234399
112.2	0.017513029844184232
112.30000000000001	0.017497707583012105
112.4	0.017482412120689832
112.5	0.017467143389079634
112.60000000000001	0.01745190132004372
112.7	0.017436685845444316
112.80000000000001	0.017421496897143632
112.9	0.0174063344070039
113.	0.017391198306887325
113.10000000000001	0.017376088528656127
113.2	0.017361005004172533
113.30000000000001	0.017345947665298754
113.4	0.017330916443897008
113.5	0.017315911271829517
113.60000000000001	0.017300932080958495
113.7	0.017285978803146165
113.80000000000001	0.017271051370254743
113.9	0.017256149714146445
114.	0.01724127376668349
114.10000000000001	0.017226423459728097
114.2	0.017211598725142486
114.30000000000001	0.017196799494788872
114.4	0.017182025700529478
114.5	0.017167277274226515
114.60000000000001	0.017152554147742208
114.7	0.01713785625293877
114.80000000000001	0.017123183521678423
114.9	0.01710853588582338
115.	0.01709391327723587
115.10000000000001	0.017079315627778098
115.2	0.017064742869312293
115.30000000000001	0.017050194933700663
115.4	0.01703567175280544
115.5	0.017021173258488828
115.60000000000001	0.017006699383446268
115.7	0.01699225006797775
115.80000000000001	0.01697782525430432
115.9	0.01696342488433945
116.	0.016949048899996624
116.10000000000001	0.016934697243189308
116.2	0.016920369855830984
116.30000000000001	0.01690606667983513
116.4	0.016891787657115218
116.5	0.01687753272958473
116.60000000000001	0.016863301839157137
116.7	0.016849094927745917
116.80000000000001	0.016834911937264548
116.9	0.016820752809626503
117.	0.016806617486745265
117.10000000000001	0.0167925059105343
117.2	0.016778418022907096
117.30000000000001	0.016764353765777118
117.4	0.016750313081057854
117.5	0.016736295910662773
117.60000000000001	0.01672230219650535
117.7	0.016708331880499066
117.80000000000001	0.016694384904557394
117.9	0.016680461210593817
118.	0.016666560740521804
118.10000000000001	0.01665268343625483
118.2	0.01663882923970638
118.30000000000001	0.01662499809278992
118.4	0.016611189937418936
118.5	0.016597404715506903
118.60000000000001	0.01658364236896729
118.7	0.016569902839713577
118.80000000000001	0.016556186069659244
118.9	0.016542492000717765
119.	0.01652882057480262
119.10000000000001	0.016515171733827275
119.2	0.016501545419705214
119.30000000000001	0.016487941574349914
119.4	0.01647436013967485
119.5	0.016460801057593497
119.60000000000001	0.016447264270019333
119.7	0.016433749718865832
119.80000000000001	0.016420257346046473
119.9	0.016406787093474734
120.	0.01639333890306409
120.10000000000001	0.016379912716728014
120.2	0.016366508476379982
120.30000000000001	0.01635312612491707
120.4	0.016339765611703277
120.5	0.016326426887104534
120.60000000000001	0.016313109901299336
120.7	0.016299814604466202
120.80000000000001	0.01628654094678362
120.9	0.016273288878430103
121.	0.016260058349584154
121.10000000000001	0.01624684931042427
121.2	0.01623366171112896
121.30000000000001	0.016220495501876726
121.4	0.016207350632846073
121.5	0.016194227054215502
121.60000000000001	0.016181124716163515
121.7	0.016168043568868622
121.80000000000001	0.016154983562509318
121.9	0.016141944647264116
122.	0.01612892677331151
122.10000000000001	0.016115929890830008
122.2	0.016102953949998118
122.30000000000001	0.016089998900994332
122.4	0.016077064693997164
122.5	0.016064151279185115
122.60000000000001	0.016051258606736684
122.7	0.016038386626830377
122.80000000000001	0.0160255352896447
122.9	0.016012704545358154
123.	0.015999894344149244
123.10000000000001	0.01598710463619647
123.2	0.01597433537167834
123.30000000000001	0.015961586500773353
123.4	0.015948857973660014
123.5	0.015936149740516832
123.60000000000001	0.0159234617515223
123.7	0.01591079395685493
123.80000000000001	0.01589814630669322
123.9	0.01588551875121568
124.	0.01587291124060081
124.10000000000001	0.015860323725027107
124.2	0.015847756154673084
124.30000000000001	0.01583520847971724
124.4	0.015822680650338084
124.5	0.01581017261671411
124.60000000000001	0.015797684329023825
124.7	0.015785215737445738
124.80000000000001	0.015772766792158343
124.9	0.015760337443340152
125.	0.015747927636282185
125.10000000000001	0.015735537310925998
125.2	0.01572316642454573
125.30000000000001	0.015710814935431392
125.4	0.015698482801873016
125.5	0.01568616998216062
125.60000000000001	0.01567387643458422
125.7	0.015661602117433844
125.80000000000001	0.01564934698899951
125.9	0.015637111007571237
126.	0.015624894131439053
126.10000000000001	0.015612696318892973
126.2	0.015600517528223026
126.30000000000001	0.015588357717719223
126.4	0.015576216845671596
126.5	0.015564094870370158
126.60000000000001	0.015551991750104934
126.7	0.015539907443165947
126.80000000000001	0.015527841907843214
126.9	0.015515795102426762
127.	0.015503766985206608
127.10000000000001	0.015491757514472774
127.2	0.015479766648515282
127.30000000000001	0.015467794345624154
127.4	0.01545584056408941
127.5	0.015443905262201074
127.60000000000001	0.015431988398249165
127.7	0.015420089930523705
127.80000000000001	0.015408209817314713
127.9	0.015396348016912215
128.	0.015384504487606232
128.1	0.015372679187686781
128.20000000000002	0.015360872075443883
128.3	0.015349083109167567
128.4	0.01533731224714785
128.5	0.01532555944767475
128.6	0.015313824669038294
128.70000000000002	0.015302107869528497
128.8	0.015290409007435387
128.9	0.015278728041048982
129.	0.015267064928659304
129.1	0.015255419628556376
129.20000000000002	0.015243792099030214
129.3	0.015232182298370846
129.4	0.01522059018486829
129.5	0.015209015716812569
129.6	0.015197458852493701
129.70000000000002	0.015185919550201708
129.8	0.015174397768226617
129.9	0.015162893464858444
130.	0.015151406598387212
130.1	0.015139937127102942
130.20000000000002	0.015128485009295653
130.3	0.01511705020325537
130.4	0.015105632667272117
130.5	0.015094232359635909
130.6	0.01508284923863677
130.70000000000002	0.01507148326256472
130.8	0.015060134389709785
130.9	0.015048802578361982
131.	0.015037487786811334
131.1	0.015026189973347861
131.20000000000002	0.015014909096261584
131.3	0.015003645113842527
131.4	0.014992397984380712
131.5	0.014981167666166157
131.6	0.014969954120398341
131.70000000000002	0.014958757313434887
131.8	0.014947577211014423
131.9	0.014936413778874216
132.	0.01492526698275153
132.1	0.014914136788383638
132.20000000000002	0.0149030231615078
132.3	0.014891926067861291
132.4	0.014880845473181378
132.5	0.014869781343205327
132.6	0.014858733643670408
132.70000000000002	0.014847702340313882
132.8	0.014836687398873028
132.9	0.014825688785085106
133.	0.014814706464687388
133.1	0.01480374040341714
133.20000000000002	0.014792790567011625
133.3	0.01478185692120812
133.4	0.014770939431743887
133.5	0.014760038064356197
133.6	0.014749152784782317
133.70000000000002	0.01473828355875951
133.8	0.014727430352025053
133.9	0.014716593130316208
134.	0.014705771859370245
134.1	0.014694966504924429
134.20000000000002	0.014684177032716027
134.3	0.014673403408482315
134.4	0.014662645597960555
134.5	0.014651903566888013
134.6	0.014641177281001961
134.70000000000002	0.014630466706039662
134.8	0.014619771807738392
134.9	0.014609092551835413
135.	0.014598428904067992
135.1	0.014587780830173402
135.20000000000002	0.014577148295888903
135.3	0.01456653126695177
135.4	0.01455592970909927
135.5	0.014545343588068669
135.6	0.014534772869597234
135.70000000000002	0.014524217519422233
135.8	0.014513677503280937
135.9	0.014503152786910613
136.	0.014492643336048527
136.1	0.014482149116431949
136.20000000000002	0.01447167009379814
136.3	0.01446120623388438
136.4	0.014450757502427927
136.5	0.014440323865166055
136.6	0.014429905287836029
136.70000000000002	0.014419501736175113
136.8	0.014409113175920583
136.9	0.014398739572809701
137.	0.014388380892579739
137.1	0.014378037100967961
137.20000000000002	0.014367708163711636
137.3	0.014357394046548034
137.4	0.01434709471521442
137.5	0.014336810135448066
137.6	0.014326540272986235
137.70000000000002	0.014316285093566196
137.8	0.014306044562925219
137.9	0.014295818646800572
138.	0.014285607310929522
138.1	0.014275410521158124
138.20000000000002	0.014265228247216093
138.3	0.0142550604611753
138.4	0.014244907134634116
138.5	0.014234768239190908
138.6	0.01422464374644405
138.70000000000002	0.014214533627991906
138.8	0.014204437855432853
138.9	0.01419435640036526
139.	0.014184289234387495
139.1	0.014174236329097928
139.20000000000002	0.014164197656094927
139.3	0.014154173186976867
139.4	0.014144162893342119
139.5	0.014134166746789049
139.6	0.014124184718916029
139.70000000000002	0.014114216781321425
139.8	0.014104262905603614
139.9	0.014094323063360965
140.	0.014084397226191843
140.1	0.014074485365694623
140.20000000000002	0.014064587453467673
140.3	0.014054703461109364
140.4	0.014044833360218067
140.5	0.01403497712239215
140.6	0.014025134719229986
140.70000000000002	0.01401530612232994
140.8	0.01400549130329039
140.9	0.013995690233709699
141.	0.013985902885186242
141.1	0.013976129229318386
141.20000000000002	0.0139663692377045
141.3	0.01395662288194296
141.4	0.013946890133632131
141.5	0.013937170964370386
141.6	0.013927465345756096
141.70000000000002	0.013917773249387623
141.8	0.013908094646863349
141.9	0.013898429509781636
142.	0.01388877780974086
142.1	0.013879139518339384
142.20000000000002	0.013869514607175582
142.3	0.013859903047847826
142.4	0.013850304811954484
142.5	0.013840719871093927
142.6	0.013831148196864524
142.70000000000002	0.013821589760864644
142.8	0.013812044534692662
142.9	0.013802512489946945
143.	0.013792993598225865
143.1	0.013783487831127789
143.20000000000002	0.013773995160251086
143.3	0.013764515557194133
143.4	0.013755048993555294
143.5	0.013745595440932942
143.6	0.013736154870925447
143.70000000000002	0.013726727255131176
143.8	0.013717312565148503
143.9	0.013707910772575799
144.	0.01369852184901143
144.1	0.01368914576605377
144.20000000000002	0.013679782495301185
144.3	0.01367043200835205
144.4	0.013661094276804732
144.5	0.013651769272257603
144.6	0.013642456966309032
144.70000000000002	0.01363315733101222
144.8	0.013623870342297855
144.9	0.013614595976636182
145.	0.013605334210283374
145.1	0.013596085019495604
145.20000000000002	0.013586848380529046
145.3	0.013577624269639876
145.4	0.01356841266308427
145.5	0.013559213537118399
145.6	0.013550026867998438
145.70000000000002	0.013540852631980559
145.8	0.013531690805320941
145.9	0.013522541364275754
146.	0.013513404285101177
146.1	0.01350427954405338
146.20000000000002	0.013495167117388535
146.3	0.013486066981362822
146.4	0.013476979112232414
146.5	0.013467903486253483
146.6	0.013458840079682205
146.70000000000002	0.013449788868774749
146.8	0.013440749829787298
146.9	0.01343172293897602
147.	0.013422708172597093
147.1	0.013413705506906688
147.20000000000002	0.01340471491816098
147.3	0.013395736382616144
147.4	0.013386769876528353
147.5	0.013377815376153783
147.6	0.013368872857748609
147.70000000000002	0.013359942297568999
147.8	0.013351023671871133
147.9	0.013342116956911187
148.	0.01333322212894533
148.1	0.013324339164229738
148.20000000000002	0.013315468039020584
148.3	0.013306608729574046
148.4	0.013297761212146297
148.5	0.013288925462993508
148.6	0.013280101458371857
148.70000000000002	0.013271289174537513
148.8	0.013262488587746656
148.9	0.01325369967425546
149.	0.013244922410320095
149.1	0.013236156772196738
149.20000000000002	0.01322740273614156
149.3	0.013218660278410739
149.4	0.01320992937526045
149.5	0.013201210002946865
149.6	0.013192502137726157
149.70000000000002	0.0131838057558545
149.8	0.013175120833588072
149.9	0.013166447347183046
150.	0.013157785272895593
150.1	0.013149134586981892
150.20000000000002	0.01314049526569811
150.3	0.01313186728530043
150.4	0.013123250622045021
150.5	0.013114645252188058
150.6	0.013106051151985716
150.70000000000002	0.013097468297694167
150.8	0.013088896665569588
150.9	0.013080336231868153
151.	0.013071786972846035
151.1	0.013063248864759408
151.20000000000002	0.013054721883864445
151.3	0.01304620600740706
151.4	0.013037701215752921
151.5	0.013029207488942799
151.6	0.013020724806975158
151.70000000000002	0.013012253149848458
151.8	0.013003792497561166
151.9	0.012995342830111742
152.	0.012986904127498648
152.1	0.012978476369720344
152.20000000000002	0.012970059536775292
152.3	0.01296165360866196
152.4	0.012953258565378803
152.5	0.01294487438692429
152.6	0.012936501053296877
152.70000000000002	0.012928138544495028
152.8	0.012919786840517207
152.9	0.012911445921361876
153.	0.012903115767027495
153.1	0.012894796357512528
153.20000000000002	0.012886487672815436
153.3	0.012878189692934682
153.4	0.012869902397868728
153.5	0.012861625767616037
153.60000000000002	0.012853359782175068
153.70000000000002	0.012845104421544287
153.8	0.012836859665722154
153.9	0.012828625494707131
154.	0.012820401888497682
154.10000000000002	0.012812188827092267
154.20000000000002	0.01280398629048935
154.3	0.012795794258687392
154.4	0.012787612711684855
154.5	0.012779441629480203
154.60000000000002	0.012771280992071895
154.70000000000002	0.012763130779458395
154.8	0.012754990971638167
154.9	0.01274686154860967
155.	0.01273874249037137
155.10000000000002	0.012730633776921721
155.20000000000002	0.012722535388259194
155.3	0.012714447304382249
155.4	0.012706369505289347
155.5	0.012698301970978949
155.60000000000002	0.012690244681449516
155.70000000000002	0.012682197616699517
155.8	0.012674160756727408
155.9	0.012666134081531654
156.	0.012658117571110716
156.10000000000002	0.012650111205463053
156.20000000000002	0.012642114964587132
156.3	0.012634128828481415
156.4	0.012626152777144363
156.5	0.012618186790574436
156.60000000000002	0.012610230848770098
156.70000000000002	0.012602284931729811
156.8	0.01259434901945204
156.9	0.012586423091935244
157.	0.012578507129177883
157.10000000000002	0.012570601111178421
157.20000000000002	0.012562705017935325
157.3	0.012554818829447052
157.4	0.012546942525712064
157.5	0.012539076086728827
157.60000000000002	0.012531219492495796
157.70000000000002	0.012523372723011442
157.8	0.012515535758277893
157.9	0.01250770857990934
158.	0.012499891171315015
158.10000000000002	0.012492083515526893
158.20000000000002	0.012484285595576947
158.3	0.012476497394497153
158.4	0.012468718895319482
158.5	0.01246095008107591
158.60000000000002	0.012453190934798406
158.70000000000002	0.012445441439518952
158.8	0.012437701578269518
158.9	0.012429971334082076
159.	0.012422250689988602
159.10000000000002	0.012414539629021067
159.20000000000002	0.012406838134211447
159.3	0.012399146188591718
159.4	0.012391463775193852
159.5	0.012383790877049824
159.60000000000002	0.012376127477191601
159.70000000000002	0.012368473558651167
159.8	0.01236082910446049
159.9	0.012353194097651546
160.	0.012345568521256308
160.10000000000002	0.012337952358306746
160.20000000000002	0.012330345591834843
160.3	0.012322748204872565
160.4	0.012315160180451888
160.5	0.012307581501604789
160.60000000000002	0.012300012151363235
160.70000000000002	0.012292452112759207
160.8	0.012284901368824675
160.9	0.012277359902591614
161.	0.012269827697091997
161.10000000000002	0.012262304735357799
161.20000000000002	0.012254791000420992
161.3	0.012247286475313554
161.4	0.012239791143067455
161.5	0.01223230498671467
161.60000000000002	0.01222482798928717
161.70000000000002	0.012217360133816935
161.8	0.012209901403335935
161.9	0.012202451780876145
162.	0.012195011249469536
162.10000000000002	0.012187579792148084
162.20000000000002	0.012180157391943764
162.3	0.01217274403188855
162.4	0.012165339695014413
162.5	0.012157944364353331
162.60000000000002	0.012150558022937272
162.70000000000002	0.012143180653798215
162.8	0.012135812239968133
162.9	0.012128452764478999
163.	0.012121102210362786
163.10000000000002	0.012113760560651467
163.20000000000002	0.01210642779837702
163.3	0.012099103906571417
163.4	0.01209178886826663
163.5	0.012084482666494634
163.60000000000002	0.012077185284287402
163.70000000000002	0.01206989670467691
163.8	0.012062616910695132
163.9	0.012055345885374042
164.	0.01204808361174561
164.10000000000002	0.012040830072841811
164.20000000000002	0.012033585251694623
164.3	0.012026349131336015
164.4	0.01201912169489735
164.5	0.012011902927426665
164.60000000000002	0.012004692814644285
164.70000000000002	0.011997491342062041
164.8	0.011990298495191757
164.9	0.011983114259545256
165.	0.011975938620634367
165.10000000000002	0.01196877156397091
165.20000000000002	0.011961613075066716
165.3	0.011954463139433607
165.4	0.011947321742583412
165.5	0.011940188870027953
165.60000000000002	0.011933064507279054
165.70000000000002	0.011925948639848546
165.8	0.01191884125324825
165.9	0.011911742332989994
166.	0.011904651864585601
166.10000000000002	0.011897569833546897
166.20000000000002	0.011890496225385709
166.3	0.011883431025613862
166.4	0.01187637421974318
166.5	0.011869325793285491
166.60000000000002	0.011862285731752615
166.70000000000002	0.011855254020656384
166.8	0.01184823064550862
166.9	0.01184121559182115
167.	0.011834208845105798
167.10000000000002	0.011827210390874388
167.20000000000002	0.011820220214638749
167.3	0.011813238301910705
167.4	0.011806264638202082
167.5	0.011799299209024703
167.60000000000002	0.011792341999890394
167.70000000000002	0.011785392996310982
167.8	0.011778452183798293
167.9	0.011771519547864151
168.	0.011764595074020381
168.10000000000002	0.011757678747778808
168.20000000000002	0.011750770554651261
168.3	0.011743870480149562
168.4	0.011736978509785537
168.5	0.011730094629071014
168.60000000000002	0.011723218823517812
168.70000000000002	0.011716351078637763
168.8	0.01170949137994269
168.9	0.01170263971294442
169.	0.011695796063154774
169.10000000000002	0.011688960416085581
169.20000000000002	0.011682132757248668
169.3	0.011675313072155857
169.4	0.011668501346318975
169.5	0.011661697565249846
169.60000000000002	0.011654901714460295
169.70000000000002	0.011648113779462151
169.8	0.011641333745767238
169.9	0.01163456159888738
170.	0.011627797324334404
170.10000000000002	0.011621040907620131
170.20000000000002	0.011614292334256393
170.3	0.011607551589755013
170.4	0.011600818659627815
170.5	0.011594093529386625
170.60000000000002	0.011587376184543268
170.70000000000002	0.011580666610609571
170.8	0.01157396479309736
170.9	0.011567270717518457
171.	0.01156058436769131
171.10000000000002	0.011553905723402265
171.20000000000002	0.011547234771830242
171.3	0.011540571500923108
171.4	0.011533915898628733
171.5	0.01152726795289498
171.60000000000002	0.011520627651669718
171.70000000000002	0.01151399498290082
171.8	0.011507369934536146
171.9	0.011500752494523567
172.	0.01149414265081095
172.10000000000002	0.011487540391346163
172.20000000000002	0.011480945704077074
172.3	0.01147435857695155
172.4	0.011467778997917458
172.5	0.011461206954922667
172.60000000000002	0.011454642435915043
172.70000000000002	0.011448085428842453
172.8	0.011441535921652767
172.9	0.011434993902293852
173.	0.011428459358713575
173.10000000000002	0.0114219322788598
173.20000000000002	0.011415412650680402
173.3	0.011408900462123242
173.4	0.011402395701136192
173.5	0.011395898355667117
173.60000000000002	0.011389408413663885
173.70000000000002	0.011382925863074364
173.8	0.01137645069184642
173.9	0.011369982887927925
174.	0.011363522439266742
174.10000000000002	0.011357069333810737
174.20000000000002	0.011350623559507785
174.3	0.011344185104305746
174.4	0.011337753956152493
174.5	0.01133133010299589
174.60000000000002	0.011324913532783806
174.70000000000002	0.011318504233464107
174.8	0.011312102192984664
174.9	0.011305707399293343
175.	0.01129931984033801
175.10000000000002	0.011292939504066533
175.20000000000002	0.01128656637842678
175.3	0.011280200451366622
175.4	0.011273841710833921
175.5	0.011267490144776546
175.60000000000002	0.011261145741142365
175.70000000000002	0.011254808487879247
175.8	0.01124847837293506
175.9	0.01124215538425767
176.	0.011235839509794943
176.10000000000002	0.011229530737494747
176.20000000000002	0.011223229055304953
176.3	0.011216934451173426
176.4	0.011210646913048036
176.5	0.011204366428876646
176.60000000000002	0.011198092986607126
176.70000000000002	0.011191826574187344
176.8	0.011185567179565167
176.9	0.011179314790688464
177.	0.0111730693955051
177.10000000000002	0.011166830981962942
177.20000000000002	0.011160599538009863
177.3	0.011154375051593725
177.4	0.011148157510662398
177.5	0.011141946903163748
177.60000000000002	0.011135743217045644
177.70000000000002	0.011129546440255954
177.8	0.011123356560742545
177.9	0.011117173566453285
178.	0.01111099744533604
178.10000000000002	0.011104828185338676
178.20000000000002	0.011098665774409065
178.3	0.011092510200495074
178.4	0.011086361451544569
178.5	0.011080219515505417
178.60000000000002	0.011074084380325484
178.70000000000002	0.011067956033952641
178.8	0.011061834464334756
178.9	0.011055719659419695
179.	0.011049611607155323
179.10000000000002	0.01104351029548951
179.20000000000002	0.011037415712370127
179.3	0.011031327845745035
179.4	0.011025246683562107
179.5	0.011019172213769208
179.60000000000002	0.011013104424314203
179.70000000000002	0.011007043303144965
179.8	0.01100098883820936
179.9	0.010994941017455252
180.	0.010988899828830513
180.10000000000002	0.010982865260283005
180.20000000000002	0.010976837299760603
180.3	0.010970815935411344
180.4	0.010964801157334544
180.5	0.010958792955851039
180.60000000000002	0.010952791321134064
180.70000000000002	0.01094679624335685
180.8	0.010940807712692633
180.9	0.010934825719314643
181.	0.010928850253396112
181.10000000000002	0.010922881305110273
181.20000000000002	0.010916918864630362
181.3	0.010910962922129609
181.4	0.010905013467781246
181.5	0.010899070491758507
181.60000000000002	0.010893133984234624
181.70000000000002	0.010887203935382832
181.8	0.01088128033537636
181.9	0.010875363174388445
182.	0.010869452442592317
182.10000000000002	0.010863548130161207
182.20000000000002	0.010857650227268352
182.3	0.010851758724086983
182.4	0.01084587361079033
182.5	0.01083999487755163
182.60000000000002	0.010834122514544112
182.70000000000002	0.010828256511941012
182.8	0.010822396859915562
182.9	0.010816543548640993
183.	0.01081069656829054
183.10000000000002	0.01080485590903743
183.20000000000002	0.010799021561054905
183.3	0.010793193514516191
183.4	0.010787371759594523
183.5	0.010781556286463134
183.60000000000002	0.010775747085295254
183.70000000000002	0.010769944146264119
183.8	0.010764147459542961
183.9	0.010758357015305012
184.	0.010752572803723505
184.10000000000002	0.01074679481497167
184.20000000000002	0.010741023039222745
184.3	0.010735257466649962
184.4	0.01072949808742655
184.5	0.010723744891725742
184.60000000000002	0.010717997869720773
184.70000000000002	0.010712257011584875
184.8	0.010706522307491282
184.9	0.010700793747613225
185.	0.010695071322123937
185.10000000000002	0.01068935502119665
185.20000000000002	0.0106836448350046
185.3	0.010677940753721015
185.4	0.010672242767519132
185.5	0.01066655086657218
185.60000000000002	0.010660865041053394
185.70000000000002	0.010655185281136006
185.8	0.01064951157699325
185.9	0.010643843918798357
186.	0.010638182296724561
186.10000000000002	0.010632526700945093
186.20000000000002	0.010626877121633188
186.3	0.010621233548962078
186.4	0.010615595973104994
186.5	0.010609964384235173
186.60000000000002	0.01060433877252584
186.70000000000002	0.010598719128150236
186.8	0.01059310544128159
186.9	0.010587497702093133
187.	0.010581895900758103
187.10000000000002	0.010576300027449725
187.20000000000002	0.01057071007234124
187.3	0.010565126025605874
187.4	0.010559547877416866
187.5	0.010553975617947442
187.60000000000002	0.010548409237370838
187.70000000000002	0.010542848725860289
187.8	0.010537294073589025
187.9	0.010531745270730279
188.	0.010526202307457284
188.10000000000002	0.01052066517394327
188.20000000000002	0.010515133860361476
188.3	0.01050960835688513
188.4	0.010504088653687465
188.5	0.010498574740941716
188.60000000000002	0.010493066608821112
188.70000000000002	0.010487564247498889
188.8	0.01048206764714828
188.9	0.010476576797942515
189.	0.01047109169005483
189.10000000000002	0.010465612313658454
189.20000000000002	0.010460138658926622
189.3	0.010454670716032568
189.4	0.01044920847514952
189.5	0.010443751926450718
189.60000000000002	0.010438301060744597
189.70000000000002	0.010432855876749685
189.8	0.010427416368366891
189.9	0.010421982527110348
190.	0.010416554344494181
190.10000000000002	0.01041113181203252
190.20000000000002	0.010405714921239496
190.3	0.010400303663629235
190.4	0.010394898030715867
190.5	0.010389498014013518
190.60000000000002	0.01038410360503632
190.70000000000002	0.0103787147952984
190.8	0.010373331576313888
190.9	0.010367953939596912
191.	0.0103625818766616
191.10000000000002	0.010357215379022079
191.20000000000002	0.010351854438192483
191.3	0.010346499045686935
191.4	0.010341149193019568
191.5	0.01033580487170451
191.60000000000002	0.010330466073255884
191.70000000000002	0.010325132789187827
191.8	0.010319805011014462
191.9	0.010314482730249921
192.	0.01030916593840833
192.10000000000002	0.010303854627003818
192.20000000000002	0.010298548787550516
192.3	0.010293248411562551
192.4	0.010287953490554051
192.5	0.010282664016039148
192.60000000000002	0.010277379979531964
192.70000000000002	0.010272101372546635
192.8	0.010266828186597287
192.9	0.010261560413198046
193.	0.010256298043863046
193.10000000000002	0.01025104107010641
193.20000000000002	0.010245789483442269
193.3	0.010240543275384754
193.4	0.010235302437447991
193.5	0.010230066961146108
193.60000000000002	0.010224836837993235
193.70000000000002	0.010219612059503502
193.8	0.010214392617191037
193.9	0.010209178502569966
194.	0.010203969707154422
194.10000000000002	0.010198766222458529
194.20000000000002	0.010193568039996418
194.3	0.010188375151282219
194.4	0.010183187547830059
194.5	0.010178005221154068
194.60000000000002	0.010172828162768372
194.70000000000002	0.010167656364187101
194.8	0.010162489816936142
194.9	0.01015732851327184
195.	0.01015217244580901
195.10000000000002	0.010147021606979622
195.20000000000002	0.010141875989215652
195.3	0.010136735584949071
195.4	0.010131600386611853
195.5	0.010126470386635968
195.60000000000002	0.010121345577453393
195.70000000000002	0.0101162259514961
195.8	0.010111111501196061
195.9	0.010106002218985248
196.	0.010100898097295637
196.10000000000002	0.010095799128559197
196.20000000000002	0.010090705305207904
196.3	0.01008561661967373
196.4	0.010080533064388648
196.5	0.010075454631784631
196.60000000000002	0.01007038131429365
196.70000000000002	0.010065313104347683
196.8	0.010060249994378698
196.9	0.01005519197681867
197.	0.01005013904409957
197.10000000000002	0.010045091188653373
197.20000000000002	0.010040048402912054
197.3	0.010035010679307581
197.4	0.010029978010271931
197.5	0.010024950388237076
197.60000000000002	0.010019927805634985
197.70000000000002	0.010014910254897636
197.8	0.010009897728457002
197.9	0.010004890218745052
198.	0.009999887718193762
198.10000000000002	0.009994890219235102
198.20000000000002	0.009989897714301048
198.3	0.009984910195823574
198.4	0.00997992765623465
198.5	0.009974950087966249
198.60000000000002	0.009969977483450344
198.70000000000002	0.00996500983511891
198.8	0.009960047135403919
198.9	0.009955089376737343
199.	0.009950136551551157
199.10000000000002	0.00994518865227733
199.20000000000002	0.009940245671347839
199.3	0.009935307601194656
199.4	0.009930374434249751
199.5	0.009925446162945101
199.60000000000002	0.009920522779712677
199.70000000000002	0.009915604276984452
199.8	0.0099106906471924
199.9	0.009905781882768493
200.	0.009900877976144704

==> figures/datay.txt <==
"{0., 1.}"
"{0.1, 0.9007421452106994}"
"{0.2, 0.801660523104861}"
"{0.30000000000000004, 0.7028097595859215}"
"{0.4, 0.6043753083316874}"
"{0.5, 0.5065630549480516}"
"{0.6000000000000001, 0.40934631927308107}"
"{0.7000000000000001, 0.31409744008322743}"
"{0.8, 0.22335787859691586}"
"{0.9, 0.14102883483737944}"
"{1., 0.07878878402760309}"
"{1.1, 0.044547132065398176}"
"{1.2000000000000002, 0.006859677630461967}"
"{1.3, 0.0206941354254787}"
"{1.4000000000000001, 0.01592882805412671}"
"{1.5, 0.012981168320792104}"
"{1.6, 0.010942738469686353}"
"{1.7000000000000002, 0.00946212283538531}"
"{1.8, 0.008234360401041346}"
"{1.9000000000000001, 0.0070999838172976}"
"{2., 0.006060535063693504}"
"{2.1, 0.005132708874549074}"
"{2.2, 0.004409681864016846}"
"{2.3000000000000003, 0.0038874384592453006}"
"{2.4000000000000004, 0.0035265219499914205}"
"{2.5, 0.003279584689495009}"
"{2.6, 0.003081132241405106}"
"{2.7, 0.0029174628250841295}"
"{2.8000000000000003, 0.002781207507877687}"
"{2.9000000000000004, 0.002664997357131384}"
"{3., 0.002561463440190829}"
"{3.1, 0.002463236824401627}"
"{3.2, 0.002364102596048927}"
"{3.3000000000000003, 0.0022707982423938716}"
"{3.4000000000000004, 0.0021853842250506854}"
"{3.5, 0.0021071742564419673}"
"{3.6, 0.0020354820489903126}"
"{3.7, 0.0019696213151183194}"
"{3.8000000000000003, 0.0019089057672485852}"
"{3.9000000000000004, 0.0018526491178037065}"
"{4., 0.0018001650792062811}"
"{4.1000000000000005, 0.0017507673638789056}"
"{4.2, 0.001703810456150252}"
"{4.3, 0.001659207336640724}"
"{4.4, 0.0016169038374314038}"
"{4.5, 0.0015767695014569684}"
"{4.6000000000000005, 0.0015386738716520927}"
"{4.7, 0.0015024864909514535}"
"{4.800000000000001, 0.0014680769022897258}"
"{4.9, 0.0014353146486015863}"
"{5., 0.0014040692728217107}"
"{5.1000000000000005, 0.0013742103178847743}"
"{5.2, 0.001345610037699476}"
"{5.300000000000001, 0.0013181894737213358}"
"{5.4, 0.0012918947322525453}"
"{5.5, 0.001266669244267845}"
"{5.6000000000000005, 0.0012424564407419753}"
"{5.7, 0.0012191997526496768}"
"{5.800000000000001, 0.0011968426109656895}"
"{5.9, 0.0011753284466647549}"
"{6., 0.0011546006907216125}"
"{6.1000000000000005, 0.0011346027741110031}"
"{6.2, 0.001115280257787192}"
"{6.300000000000001, 0.0010966081490333777}"
"{6.4, 0.0010785637009685925}"
"{6.5, 0.001061120236754043}"
"{6.6000000000000005, 0.0010442510795509357}"
"{6.7, 0.0010279295525204774}"
"{6.800000000000001, 0.0010121289788238748}"
"{6.9, 0.0009968226816223344}"
"{7., 0.0009819839840770628}"
"{7.1000000000000005, 0.0009675862093492668}"
"{7.2, 0.0009536034464534031}"
"{7.300000000000001, 0.0009400209015381713}"
"{7.4, 0.0009268256278656543}"
"{7.5, 0.0009140033745673593}"
"{7.6000000000000005, 0.0009015398907747938}"
"{7.7, 0.0008894209256194657}"
"{7.800000000000001, 0.0008776322282328822}"
"{7.9, 0.000866159547746551}"
"{8., 0.0008549886332919798}"
"{8.1, 0.000844105234000676}"
"{8.200000000000001, 0.0008334954099252945}"
"{8.3, 0.0008231500104516181}"
"{8.4, 0.0008130611768015704}"
"{8.5, 0.0008032205775265885}"
"{8.6, 0.00079361988117811}"
"{8.700000000000001, 0.000784250756307572}"
"{8.8, 0.0007751048714664124}"
"{8.9, 0.0007661738952060681}"
"{9., 0.0007574494960779766}"
"{9.1, 0.0007489233426335753}"
"{9.200000000000001, 0.0007405872340150938}"
"{9.3, 0.0007324351621607768}"
"{9.4, 0.0007244620174282633}"
"{9.5, 0.0007166625289287826}"
"{9.600000000000001, 0.0007090314257735636}"
"{9.700000000000001, 0.0007015634370738357}"
"{9.8, 0.0006942532919408281}"
"{9.9, 0.0006870957194857698}"
"{10., 0.00068008544881989}"


==> figures/datay_x.txt <==
0.
0.1
0.2
0.30000000000000004
0.4
0.5
0.6000000000000001
0.7000000000000001
0.8
0.9
1.
1.1
1.2000000000000002
1.3
1.4000000000000001
1.5
1.6
1.7000000000000002
1.8
1.9000000000000001
2.
2.1
2.2
2.3000000000000003
2.4000000000000004
2.5
2.6
2.7
2.8000000000000003
2.9000000000000004
3.
3.1
3.2
3.3000000000000003
3.4000000000000004
3.5
3.6
3.7
3.8000000000000003
3.9000000000000004
4.
4.1000000000000005
4.2
4.3
4.4
4.5
4.6000000000000005
4.7
4.800000000000001
4.9
5.
5.1000000000000005
5.2
5.300000000000001
5.4
5.5
5.6000000000000005
5.7
5.800000000000001
5.9
6.
6.1000000000000005
6.2
6.300000000000001
6.4
6.5
6.6000000000000005
6.7
6.800000000000001
6.9
7.
7.1000000000000005
7.2
7.300000000000001
7.4
7.5
7.6000000000000005
7.7
7.800000000000001
7.9
8.
8.1
8.200000000000001
8.3
8.4
8.5
8.6
8.700000000000001
8.8
8.9
9.
9.1
9.200000000000001
9.3
9.4
9.5
9.600000000000001
9.700000000000001
9.8
9.9
10.

==> figures/datay_y.txt <==
1.
0.9007421452106994
0.801660523104861
0.7028097595859215
0.6043753083316874
0.5065630549480516
0.40934631927308107
0.31409744008322743
0.22335787859691586
0.14102883483737944
0.07878878402760309
0.044547132065398176
0.006859677630461967
0.0206941354254787
0.01592882805412671
0.012981168320792104
0.010942738469686353
0.00946212283538531
0.008234360401041346
0.0070999838172976
0.006060535063693504
0.005132708874549074
0.004409681864016846
0.0038874384592453006
0.0035265219499914205
0.003279584689495009
0.003081132241405106
0.0029174628250841295
0.002781207507877687
0.002664997357131384
0.002561463440190829
0.002463236824401627
0.002364102596048927
0.0022707982423938716
0.0021853842250506854
0.0021071742564419673
0.0020354820489903126
0.0019696213151183194
0.0019089057672485852
0.0018526491178037065
0.0018001650792062811
0.0017507673638789056
0.001703810456150252
0.001659207336640724
0.0016169038374314038
0.0015767695014569684
0.0015386738716520927
0.0015024864909514535
0.0014680769022897258
0.0014353146486015863
0.0014040692728217107
0.0013742103178847743
0.001345610037699476
0.0013181894737213358
0.0012918947322525453
0.001266669244267845
0.0012424564407419753
0.0012191997526496768
0.0011968426109656895
0.0011753284466647549
0.0011546006907216125
0.0011346027741110031
0.001115280257787192
0.0010966081490333777
0.0010785637009685925
0.001061120236754043
0.0010442510795509357
0.0010279295525204774
0.0010121289788238748
0.0009968226816223344
0.0009819839840770628
0.0009675862093492668
0.0009536034464534031
0.0009400209015381713
0.0009268256278656543
0.0009140033745673593
0.0009015398907747938
0.0008894209256194657
0.0008776322282328822
0.000866159547746551
0.0008549886332919798
0.000844105234000676
0.0008334954099252945
0.0008231500104516181
0.0008130611768015704
0.0008032205775265885
0.00079361988117811
0.000784250756307572
0.0007751048714664124
0.0007661738952060681
0.0007574494960779766
0.0007489233426335753
0.0007405872340150938
0.0007324351621607768
0.0007244620174282633
0.0007166625289287826
0.0007090314257735636
0.0007015634370738357
0.0006942532919408281
0.0006870957194857698
0.00068008544881989

==> figures/pts1_p2.txt <==
0.	1.
0.5	0.5162730569733333
1.	-85.13478693216285
1.5	-1.981291793260377
2.	-0.07449366866027304
2.5	-0.003938901513628556
3.	0.0003953502023445895
3.5	0.00031921455591736104
4.	0.00017452273150526249
4.5	0.00011937561813879375
5.	0.00008990926324829742
5.5	0.00007167966464835955
6.	0.000059363605499424655
6.5	0.00005052709472656199
7.	0.000043901508997756905
7.5	0.00003876289324039787
8.	0.00003466931171112007
8.5	0.000031336457292234976
9.	0.00002857355195244482
9.5	0.000026248055484447654
10.	0.0000242651655660221

==> figures/pts2.txt <==
0.	1.
1.	0.5
2.5	0.1875
4.75	0.03955078125
8.125	0.0026396960020065308
13.1875	0.000017637737300742196
20.78125	1.1811689973884585e-9
32.171875	7.945873389536926e-18
49.2578125	0.
74.88671875	0.
113.330078125	0.
170.9951171875	0.

==> figures/pts2_p2.txt <==
0.	1.
0.5	0.5171047091138535
1.	0.14819679284750809
1.5	0.015078789008384615
2.	0.0014928261115729979
2.5	0.0013871570561198258
3.	0.001084260794749913
3.5	0.000613486502339802
4.	0.00039764980671315475
4.5	0.0002985461204766444
5.	0.0002410572325157967
5.5	0.0002028071308359728
6.	0.00017532545205504465
6.5	0.0001545539227567129
7.	0.0001382695779422893
7.5	0.0001251431886999109
8.	0.0001143277586454344
8.5	0.00010525660537782371
9.	0.00009753559134274485
9.5	0.00009088175488979985
10.	0.0000850865041639748

==> figures/pts3.txt <==
0.	1.
1.25	0.375
3.28125	0.049072265625
6.58203125	-0.008293781778775162
11.94580078125	0.002257923759120175
20.66192626953125	-0.000542262578435317
34.82563018798828	0.00013764805399915723
57.84164905548096	-0.00003419397139730189
95.24267971515656	8.570358009477879e-6
156.0193545371294	-2.140357447491839e-6

==> figures/pts3_p2.txt <==
0.	1.
0.5	0.5198382933070745
1.	0.15882237746464928
1.5	0.03379547001018624
2.	0.010613146318466047
2.5	0.0051098204993190515
3.	0.003114820558565547
3.5	0.0022126160706573013
4.	0.0017423966932390445
4.5	0.001461542988593511
5.	0.001272011505071375
5.5	0.0011321737294111287
6.	0.0010228857807336538
6.5	0.0009342641443003835
7.	0.0008605646658729778
7.5	0.0007981212753397837
8.	0.0007444358236140788
8.5	0.0006977265086088924
9.	0.0006566790780782413
9.5	0.0006202984613025692
10.	0.000587815067224482
